Probing the propeller regime with wide neutron star binaries

We model the duration of the propeller stage in wide binary systems with neutron stars and calculate the time of accretion onset for various propeller models. We apply our modeling to the symbiotic X-ray binary SWIFT J0850.8-4219. Unless a propeller with a very slow spin-down is operating, it is very improbable to find a system similar to SWIFT J0850.8-4219 at the propeller stage. Then we model the evolution of a neutron star in a binary with a solar-like companion. We calculate for which orbital separations and magnetic fields a neutron star can start to accrete while the companion is still on the Main sequence. We demonstrate that for the magnetic field $B\lesssim10^{12}$~G neutron stars at the orbital separation $a\gtrsim 1$~AU do not reach the propeller stage. In the case of a slow propeller spin-down, neutron stars never start to accrete. For the more rapid propeller spin-down, a neutron star can start to accrete or spend a long time at the propeller stage depending on the parameters.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



